Measurement of charged-particle spectra in Pb+Pb collisions at $\sqrt{{s}_\mathsf{{NN}}} = 2.76$ TeV with the ATLAS detector at the LHC

Charged-particle spectra obtained in 0.15 nb${}^{-1}$ of Pb+Pb interactions at $\sqrt{{s}_\mathsf{{NN}}}=2.76$TeV and 4.2 pb${}^{-1}$ of pp interactions at $\sqrt{s}=2.76$ TeV with the ATLAS detector at the LHC are presented in a wide transverse momentum ($0.5 < p_{\mathrm{T}} < 150$ GeV) and pseudorapidity ($|\eta|<2$) range. For Pb+Pb collisions, the spectra are presented as a function of collision centrality, which is determined by the response of the forward calorimeter located on both sides of the interaction point. The nuclear modification factors $R_{\mathrm{AA}}$ and $R_{\mathrm{CP}}$ are presented in detail as function of centrality, $p_{\mathrm{T}}$ and $\eta$. They show a distinct $p_{\mathrm{T}}$-dependence with a pronounced minimum at about 7 GeV. Above 60 GeV, $R_{\mathrm{AA}}$ is consistent with a plateau at a centrality-dependent value, within the uncertainties. The value is $0.55\pm0.01(stat.)\pm0.04(syst.)$ in the most central collisions. The $R_{\mathrm{AA}}$ distribution is consistent with flat $|\eta|$ dependence over the whole transverse momentum range in all centrality classes.

==> Metadata.txt <==
Title: Measurement of charged-particle spectra in Pb+Pb collisions at $\sqrt{{s}_\mathsf{NN}} = 2.76$ TeV with the ATLAS detector at the LHC

Abstract: Charged-particle spectra obtained in Pb+Pb interactions at $\sqrt{{s}_\mathsf{NN}}=2.76$ TeV and pp interactions at $\sqrt{s}=2.76$ TeV with the ATLAS detector at the LHC are presented, using data with integrated luminosities of 0.15 nb${}^{-1}$ and 4.2 pb${}^{-1}$, respectively, in a wide transverse momentum ($0.5 < p_{\mathrm{T}} < 150$ GeV) and pseudorapidity ($|\eta|<2$) range. For Pb+Pb collisions, the spectra are presented as a function of collision centrality, which is determined by the response of the forward calorimeters located on both sides of the interaction point. The nuclear modification factors $R_{\mathrm{AA}}$ and $R_{\mathrm{CP}}$ are presented in detail as a function of centrality, $p_{\mathrm{T}}$ and $\eta$. They show a distinct $p_{\mathrm{T}}$-dependence with a pronounced minimum at about 7 GeV. Above 60 GeV, $R_{\mathrm{AA}}$ is consistent with a plateau at a centrality-dependent value, within the uncertainties. The value is $0.55\pm0.01(stat.)\pm0.04(syst.)$ in the most central collisions. The $R_{\mathrm{AA}}$ distribution is consistent with flat $|\eta|$ dependence over the whole transverse momentum range in all centrality classes.

Comments: 35 pages + author list + cover pages (57 pages total), 18 figures, 4 tables, submitted to JHEP, all figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HION-2011-03/

CERN ID: CERN-PH-EP-2015-032

